On Symmetric Kernel Collocation for Nonlinear PDEs

This paper considers kernel-based approximation methods for nonlinear partial differential equations. To this end, the problem is formulated as an optimal-recovery generalized interpolation problem, that is, as an optimization problem in an RKHS with nonlinear functional constraints. This formulation provides the basis for a convergence analysis carried out directly in the RKHS and extends existing results by relaxing the uniqueness assumption on the PDE solution. In the nonunique case, the limiting object is characterized as a minimum-norm solution. Furthermore, a residual-greedy strategy for adaptive collocation point selection is proposed, and convergence of the resulting sequence of generalized interpolants is established. Numerical experiments for a stationary nonlinear heat equation illustrate the method and indicate that residual-greedy point selection can lead to markedly smaller PDE residuals than point sets selected according to fill-distance criteria.

==> data/error_fgreedy_g5.dat <==
x error
0	0.521049699
1	0.509577361
2	0.51962828
3	0.251323637
4	0.233693915
5	0.171645951
6	0.162109588
7	0.164621043
8	0.141115792
9	0.106811882
10	0.105429835
11	0.093632831
12	0.065960927
13	0.06722702
14	0.064585871
15	0.044190948
16	0.028263412
17	0.027029053
18	0.02540817
19	0.024282285
20	0.022969237
21	0.023366565
22	0.026733901
23	0.024680615
24	0.024941802
25	0.01826117
26	0.019183758
27	0.019286917
28	0.017618701
29	0.017160679
30	0.017804686
31	0.010779577
32	0.011754988
33	0.010816935
34	0.011162279
35	0.005673564
36	0.005540443
37	0.005587042
38	0.005530077
39	0.002891823
40	0.003377724
41	0.003634322
42	0.002826632
43	0.002396735
44	0.001943291
45	0.001961089
46	0.001945295
47	0.001596837
48	0.00126737
49	0.00123524
50	0.001173454
51	0.000866301
52	0.000885122
53	0.000846589
54	0.000941552
55	0.000881397
56	0.000706736
57	0.000804473
58	0.000826836
59	0.000405787
60	0.000356731
61	0.000303341
62	0.00023872
63	0.000235057
64	0.000280193
65	0.000146805
66	0.000118632
67	0.00011789
68	0.000119375
69	0.00013242
70	9.94E-05
71	6.68E-05
72	7.42E-05
73	6.70E-05
74	6.66E-05
75	5.75E-05
76	5.37E-05
77	5.24E-05
78	5.29E-05
79	3.80E-05
80	4.09E-05
81	3.87E-05
82	2.99E-05
83	3.06E-05
84	3.22E-05
85	3.75E-05
86	4.18E-05
87	6.29E-06
88	8.58E-06
89	7.73E-06
90	7.98E-06
91	6.76E-06
92	8.01E-06
93	5.01E-06
94	4.50E-06
95	4.39E-06
96	4.25E-06
97	3.59E-06
98	3.09E-06
99	3.18E-06
100	3.14E-06
101	1.53E-06
102	1.36E-06
103	9.45E-07
104	8.08E-07
105	6.73E-07
106	6.83E-07
107	5.92E-07
108	5.50E-07
109	6.82E-07
110	6.39E-07
111	3.97E-07
112	3.63E-07
113	4.00E-07
114	3.72E-07
115	3.41E-07
116	2.51E-07
117	2.06E-07
118	1.32E-07
119	1.26E-07
120	1.22E-07
121	1.46E-07
122	7.97E-08
123	8.16E-08
124	7.24E-08
125	5.93E-08
126	5.78E-08
127	5.91E-08
128	5.34E-08
129	4.73E-08
130	5.25E-08
131	4.42E-08
132	3.85E-08
133	3.12E-08
134	3.12E-08
135	3.00E-08
136	2.87E-08
137	2.42E-08
138	2.92E-08
139	2.97E-08
140	2.23E-08
141	1.64E-08
142	1.55E-08
143	1.52E-08
144	1.56E-08
145	1.13E-08
146	9.61E-09
147	9.02E-09
148	8.62E-09
149	5.79E-09
150	6.01E-09
151	5.60E-09
152	3.83E-09
153	3.40E-09
154	3.43E-09
155	3.80E-09
156	2.75E-09
157	3.11E-09
158	3.02E-09
159	2.92E-09
160	3.32E-09
161	2.87E-09
162	2.36E-09
163	2.37E-09
164	1.77E-09
165	1.66E-09
166	1.46E-09
167	1.47E-09
168	1.46E-09
169	1.41E-09
170	1.06E-09
171	1.08E-09
172	8.18E-10
173	8.13E-10
174	7.75E-10
175	7.69E-10
176	8.44E-10
177	5.83E-10
178	4.41E-10
179	4.42E-10
180	4.85E-10
181	4.82E-10
182	3.91E-10
183	4.03E-10
184	4.00E-10
185	3.35E-10
186	3.26E-10
187	3.31E-10
188	3.37E-10
189	3.03E-10
190	3.18E-10
191	3.22E-10
192	2.92E-10
193	2.35E-10
194	2.07E-10
195	2.07E-10
196	1.96E-10
197	1.58E-10
198	1.52E-10
199	1.52E-10
200	1.29E-10
201	1.27E-10
202	1.26E-10
203	1.24E-10
204	1.03E-10
205	1.03E-10
206	1.02E-10
207	1.02E-10
208	9.49E-11
209	8.99E-11
210	6.27E-11
211	6.23E-11
212	5.98E-11
213	5.65E-11
214	3.35E-11
215	3.41E-11
216	2.76E-11
217	2.72E-11
218	2.42E-11
219	2.37E-11
220	2.31E-11
221	2.10E-11
222	2.15E-11
223	2.04E-11
224	2.08E-11
225	1.44E-11
226	1.30E-11
227	1.28E-11
228	9.33E-12
229	8.25E-12
230	8.02E-12
231	8.01E-12
232	7.19E-12
233	5.92E-12
234	5.65E-12
235	5.48E-12
236	5.42E-12
237	5.43E-12
238	5.83E-12
239	5.86E-12
240	6.27E-12
241	4.35E-12
242	4.36E-12
243	4.22E-12
244	4.34E-12
245	4.35E-12
246	4.34E-12
247	4.16E-12
248	4.01E-12
249	4.03E-12
250	3.93E-12
251	3.83E-12
252	3.82E-12
253	3.81E-12
254	3.75E-12
255	3.66E-12
256	3.60E-12
257	3.56E-12
258	3.62E-12
259	3.36E-12
260	3.19E-12
261	3.21E-12
262	3.26E-12
263	3.07E-12
264	3.11E-12
265	3.16E-12
266	3.15E-12
267	3.12E-12
268	3.10E-12
269	3.10E-12
270	3.04E-12
271	2.79E-12
272	2.72E-12
273	2.72E-12
274	2.73E-12
275	2.72E-12
276	2.72E-12
277	2.73E-12
278	2.73E-12
279	2.73E-12
280	2.72E-12
281	2.72E-12
282	2.71E-12
283	2.71E-12
284	2.71E-12
285	2.70E-12
286	2.71E-12
287	2.53E-12
288	2.53E-12
289	2.52E-12
290	2.54E-12
291	2.46E-12
292	2.44E-12
293	2.46E-12
294	2.46E-12
295	2.43E-12
296	2.43E-12
297	2.43E-12
298	2.43E-12
299	2.37E-12
300	2.38E-12
301	2.38E-12
302	2.38E-12
303	2.33E-12
304	2.34E-12
305	2.32E-12
306	2.33E-12
307	2.31E-12
308	2.31E-12
309	2.30E-12
310	2.31E-12
311	2.17E-12
312	2.16E-12
313	2.16E-12
314	2.17E-12
315	2.14E-12
316	2.13E-12
317	2.13E-12
318	2.13E-12
319	2.06E-12
320	2.06E-12
321	2.05E-12
322	2.06E-12
323	2.03E-12
324	2.03E-12
325	2.02E-12
326	2.03E-12
327	1.97E-12
328	1.98E-12
329	1.97E-12
330	1.97E-12
331	1.92E-12
332	1.92E-12
333	1.92E-12
334	1.92E-12
335	1.86E-12
336	1.84E-12
337	1.84E-12
338	1.85E-12
339	1.78E-12
340	1.78E-12
341	1.80E-12
342	1.79E-12
343	1.78E-12
344	1.78E-12
345	1.78E-12
346	1.78E-12
347	1.77E-12
348	1.76E-12
349	1.76E-12
350	1.76E-12
351	1.76E-12
352	1.76E-12
353	1.75E-12
354	1.75E-12
355	1.68E-12
356	1.67E-12
357	1.68E-12
358	1.68E-12
359	1.63E-12
360	1.63E-12
361	1.63E-12
362	1.64E-12
363	1.63E-12
364	1.63E-12
365	1.63E-12
366	1.63E-12
367	1.54E-12
368	1.55E-12
369	1.54E-12
370	1.54E-12
371	1.53E-12
372	1.54E-12
373	1.53E-12
374	1.53E-12
375	1.53E-12
376	1.52E-12
377	1.54E-12
378	1.53E-12
379	1.51E-12
380	1.51E-12
381	1.51E-12
382	1.51E-12
383	1.48E-12
384	1.49E-12
385	1.48E-12
386	1.48E-12
387	1.46E-12
388	1.47E-12
389	1.47E-12
390	1.47E-12
391	1.43E-12
392	1.43E-12
393	1.43E-12
394	1.44E-12
395	1.45E-12
396	1.44E-12
397	1.45E-12
398	1.45E-12
399	1.42E-12
400	1.40E-12
401	1.40E-12
402	1.41E-12
403	1.46E-12
404	1.46E-12
405	1.46E-12
406	1.45E-12
407	1.35E-12
408	1.34E-12
409	1.34E-12
410	1.34E-12
411	1.34E-12
412	1.34E-12
413	1.34E-12
414	1.34E-12
415	1.35E-12
416	1.34E-12
417	1.35E-12
418	1.34E-12
419	1.29E-12
420	1.28E-12
421	1.28E-12
422	1.29E-12
423	1.28E-12
424	1.29E-12
425	1.29E-12
426	1.29E-12
427	1.29E-12
428	1.29E-12
429	1.29E-12
430	1.29E-12
431	1.28E-12
432	1.27E-12
433	1.27E-12
434	1.27E-12
435	1.27E-12
436	1.27E-12
437	1.27E-12
438	1.27E-12
439	1.22E-12
440	1.22E-12
441	1.22E-12
442	1.22E-12
443	1.22E-12
444	1.22E-12
445	1.22E-12
446	1.22E-12
447	1.22E-12
448	1.22E-12
449	1.22E-12
450	1.21E-12
451	1.18E-12
452	1.18E-12
453	1.18E-12
454	1.19E-12
455	1.17E-12
456	1.18E-12
457	1.18E-12
458	1.19E-12
459	1.17E-12
460	1.18E-12
461	1.17E-12
462	1.17E-12
463	1.16E-12
464	1.16E-12
465	1.16E-12
466	1.16E-12
467	1.16E-12
468	1.16E-12
469	1.15E-12
470	1.16E-12
471	1.15E-12
472	1.16E-12
473	1.15E-12
474	1.15E-12
475	1.15E-12
476	1.15E-12
477	1.15E-12
478	1.15E-12
479	1.14E-12
480	1.13E-12
481	1.14E-12
482	1.13E-12
483	1.14E-12
484	1.14E-12
485	1.14E-12
486	1.14E-12
487	1.11E-12
488	1.11E-12
489	1.11E-12
490	1.11E-12
491	1.08E-12
492	1.08E-12
493	1.08E-12
494	1.08E-12
495	1.08E-12
496	1.08E-12
497	1.07E-12
498	1.08E-12
499	1.07E-12

==> data/error_fixed_g5.dat <==
x error
0	0.998792899
1	0.998792273
2	0.993488601
3	0.987695161
4	0.987694458
5	0.987693874
6	0.986507844
7	0.919433788
8	0.896167873
9	0.891924292
10	0.891924412
11	0.8888764
12	0.863171594
13	0.833801591
14	0.833427813
15	0.774966117
16	0.774571214
17	0.77459054
18	0.774164223
19	0.773669021
20	0.447646252
21	0.174622363
22	0.174675192
23	0.172410292
24	0.166046835
25	0.17691724
26	0.178839483
27	0.180690002
28	0.120678676
29	0.030186027
30	0.029623485
31	0.029619788
32	0.028921148
33	0.026980259
34	0.026757368
35	0.025866754
36	0.025730882
37	0.025388366
38	0.025476606
39	0.02591914
40	0.025919972
41	0.025923503
42	0.025763827
43	0.025734712
44	0.025071616
45	0.025027527
46	0.007556068
47	0.00726801
48	0.007257717
49	0.007236535
50	0.006722008
51	0.006769019
52	0.006963282
53	0.006970479
54	0.006957844
55	0.006833833
56	0.000862651
57	0.00091465
58	0.000961593
59	0.000959554
60	0.000867992
61	0.000885614
62	0.000857716
63	0.00065156
64	0.000278576
65	0.000263773
66	0.000265464
67	0.000257399
68	0.00022031
69	0.000209925
70	0.000147449
71	0.000147449
72	0.000147302
73	0.00014935
74	9.51E-05
75	7.76E-05
76	7.76E-05
77	7.71E-05
78	7.38E-05
79	7.27E-05
80	7.09E-05
81	6.79E-05
82	6.49E-05
83	8.88E-06
84	7.02E-06
85	7.37E-06
86	7.09E-06
87	7.60E-06
88	7.22E-06
89	5.69E-06
90	5.97E-06
91	4.03E-06
92	4.11E-06
93	3.59E-06
94	3.31E-06
95	3.48E-06
96	3.49E-06
97	2.19E-06
98	2.13E-06
99	2.10E-06
100	2.81E-06
101	2.91E-06
102	2.88E-06
103	1.44E-06
104	1.44E-06
105	1.22E-06
106	1.22E-06
107	1.19E-06
108	1.20E-06
109	1.20E-06
110	1.19E-06
111	1.31E-06
112	1.10E-06
113	1.06E-06
114	1.06E-06
115	1.00E-06
116	9.50E-07
117	9.28E-07
118	9.35E-07
119	8.76E-07
120	8.67E-07
121	7.17E-07
122	8.20E-07
123	6.41E-07
124	4.76E-07
125	4.52E-07
126	4.09E-07
127	4.12E-07
128	4.10E-07
129	1.12E-07
130	1.10E-07
131	1.03E-07
132	9.85E-08
133	9.82E-08
134	1.11E-07
135	9.36E-08
136	1.01E-07
137	9.97E-08
138	9.87E-08
139	9.47E-08
140	8.84E-08
141	9.41E-08
142	8.74E-08
143	8.92E-08
144	8.27E-08
145	8.30E-08
146	7.68E-08
147	4.16E-08
148	4.11E-08
149	4.10E-08
150	4.10E-08
151	3.60E-08
152	3.58E-08
153	4.05E-08
154	4.08E-08
155	3.96E-08
156	3.93E-08
157	3.92E-08
158	3.88E-08
159	3.91E-08
160	3.90E-08
161	3.89E-08
162	3.98E-08
163	3.94E-08
164	3.37E-08
165	1.02E-08
166	8.69E-09
167	9.02E-09
168	7.65E-09
169	7.40E-09
170	6.38E-09
171	5.50E-09
172	5.38E-09
173	5.40E-09
174	5.66E-09
175	3.85E-09
176	3.72E-09
177	3.03E-09
178	2.99E-09
179	3.06E-09
180	2.99E-09
181	1.22E-09
182	1.03E-09
183	1.05E-09
184	7.27E-10
185	7.16E-10
186	9.40E-10
187	9.59E-10
188	9.61E-10
189	5.89E-10
190	5.65E-10
191	2.79E-10
192	2.80E-10
193	6.95E-11
194	7.15E-11
195	7.62E-11
196	7.62E-11
197	7.16E-11
198	7.15E-11
199	6.93E-11
200	6.92E-11
201	5.30E-11
202	5.37E-11
203	3.55E-11
204	3.53E-11
205	3.53E-11
206	3.45E-11
207	2.93E-11
208	2.58E-11
209	2.38E-11
210	1.80E-11
211	1.71E-11
212	1.66E-11
213	1.59E-11
214	1.49E-11
215	3.19E-11
216	3.18E-11
217	3.14E-11
218	1.97E-11
219	2.04E-11
220	2.03E-11
221	1.92E-11
222	1.92E-11
223	1.91E-11
224	2.14E-11
225	2.14E-11
226	2.01E-11
227	1.88E-11
228	1.14E-11
229	1.14E-11
230	1.14E-11
231	1.14E-11
232	1.14E-11
233	1.14E-11
234	1.14E-11
235	1.14E-11
236	9.84E-12
237	9.99E-12
238	1.01E-11
239	1.01E-11
240	9.80E-12
241	9.79E-12
242	9.78E-12
243	9.79E-12
244	9.66E-12
245	9.67E-12
246	9.60E-12
247	9.60E-12
248	9.62E-12
249	9.60E-12
250	9.62E-12
251	9.60E-12
252	9.61E-12
253	9.58E-12
254	9.60E-12
255	9.62E-12
256	9.61E-12
257	9.61E-12
258	9.64E-12
259	9.61E-12
260	9.61E-12
261	9.57E-12
262	9.58E-12
263	9.60E-12
264	9.58E-12
265	9.60E-12
266	9.61E-12
267	9.63E-12
268	1.00E-11
269	1.00E-11
270	1.00E-11
271	1.01E-11
272	1.01E-11
273	1.01E-11
274	1.01E-11
275	1.01E-11
276	1.01E-11
277	1.01E-11
278	1.01E-11
279	1.01E-11
280	1.01E-11
281	1.01E-11
282	1.01E-11
283	1.01E-11
284	1.04E-11
285	1.04E-11
286	1.04E-11
287	1.03E-11
288	1.04E-11
289	1.04E-11
290	1.04E-11
291	1.04E-11
292	1.04E-11
293	1.03E-11
294	1.04E-11
295	1.04E-11
296	1.03E-11
297	1.03E-11
298	1.03E-11
299	1.03E-11
300	1.03E-11
301	1.03E-11
302	1.03E-11
303	1.03E-11
304	1.05E-11
305	1.04E-11
306	1.05E-11
307	1.04E-11
308	1.05E-11
309	1.05E-11
310	1.05E-11
311	1.04E-11
312	1.04E-11
313	1.05E-11
314	1.04E-11
315	1.04E-11
316	1.05E-11
317	1.05E-11
318	1.04E-11
319	1.05E-11
320	1.03E-11
321	1.03E-11
322	1.03E-11
323	1.03E-11
324	1.03E-11
325	1.03E-11
326	1.03E-11
327	1.03E-11
328	1.03E-11
329	1.03E-11
330	1.03E-11
331	1.03E-11
332	1.03E-11
333	1.03E-11
334	1.03E-11
335	1.03E-11
336	7.59E-12
337	7.60E-12
338	7.58E-12
339	7.59E-12
340	7.58E-12
341	7.59E-12
342	7.57E-12
343	7.59E-12
344	7.59E-12
345	7.59E-12
346	7.59E-12
347	7.61E-12
348	7.59E-12
349	7.60E-12
350	7.60E-12
351	7.59E-12
352	7.61E-12
353	7.60E-12
354	7.59E-12
355	7.58E-12
356	7.59E-12
357	7.58E-12
358	7.58E-12
359	7.59E-12
360	7.60E-12
361	7.62E-12
362	7.58E-12
363	7.59E-12
364	7.57E-12
365	7.60E-12
366	7.60E-12
367	7.59E-12
368	7.59E-12
369	7.60E-12
370	7.59E-12
371	7.58E-12
372	7.67E-12
373	7.62E-12
374	7.63E-12
375	7.66E-12
376	7.64E-12
377	7.64E-12
378	7.66E-12
379	7.66E-12
380	7.66E-12
381	7.65E-12
382	7.66E-12
383	7.64E-12
384	7.62E-12
385	7.59E-12
386	7.60E-12
387	7.61E-12
388	7.57E-12
389	7.61E-12
390	7.62E-12
391	7.62E-12
392	7.61E-12
393	7.61E-12
394	7.60E-12
395	7.61E-12
396	7.62E-12
397	7.60E-12
398	7.60E-12
399	7.57E-12
400	7.58E-12
401	7.60E-12
402	7.59E-12
403	7.61E-12
404	7.60E-12
405	7.61E-12
406	7.60E-12
407	7.60E-12
408	7.59E-12
409	7.59E-12
410	7.61E-12
411	7.62E-12
412	7.57E-12
413	7.59E-12
414	7.58E-12
415	7.60E-12
416	7.60E-12
417	7.62E-12
418	7.60E-12
419	7.62E-12
420	5.53E-12
421	5.53E-12
422	5.54E-12
423	5.54E-12
424	5.56E-12
425	5.53E-12
426	5.55E-12
427	5.53E-12
428	5.54E-12
429	5.55E-12
430	5.54E-12
431	5.54E-12
432	5.53E-12
433	5.53E-12
434	5.55E-12
435	5.54E-12
436	5.54E-12
437	5.53E-12
438	5.54E-12
439	5.54E-12
440	5.52E-12
441	5.53E-12
442	5.54E-12
443	5.54E-12
444	5.56E-12
445	5.55E-12
446	5.55E-12
447	5.52E-12
448	5.53E-12
449	5.52E-12
450	5.52E-12
451	5.52E-12
452	5.51E-12
453	5.54E-12
454	5.52E-12
455	5.50E-12
456	5.54E-12
457	5.55E-12
458	5.53E-12
459	5.52E-12
460	5.51E-12
461	5.54E-12
462	5.53E-12
463	5.54E-12
464	5.54E-12
465	5.52E-12
466	5.54E-12
467	5.53E-12
468	5.51E-12
469	5.54E-12
470	5.54E-12
471	5.53E-12
472	5.58E-12
473	5.61E-12
474	5.60E-12
475	5.59E-12
476	5.59E-12
477	5.61E-12
478	5.61E-12
479	5.61E-12
480	5.61E-12
481	5.59E-12
482	5.60E-12
483	5.60E-12
484	5.61E-12
485	5.60E-12
486	5.59E-12
487	5.59E-12
488	5.57E-12
489	5.59E-12
490	5.54E-12
491	5.57E-12
492	5.56E-12
493	5.58E-12
494	5.56E-12
495	5.59E-12
496	5.58E-12
497	5.56E-12
498	5.58E-12
499	5.58E-12
500	5.56E-12

==> data/residual_fgreedy_g5.dat <==
x residual
0	38.97830519
1	9.946167692
2	11.13218532
3	12.44238598
4	11.12782068
5	7.760089877
6	7.453872668
7	4.456667345
8	4.761816506
9	4.562014268
10	3.158434807
11	3.054442543
12	2.965151936
13	2.795347955
14	2.328773366
15	1.880537752
16	1.685293515
17	1.325284588
18	1.30246677
19	1.300775322
20	1.310066196
21	1.309688477
22	1.176420911
23	1.130703772
24	1.190128671
25	1.201361803
26	1.221519218
27	1.223240932
28	1.215060265
29	0.644440395
30	0.775367358
31	0.704191305
32	0.831804526
33	0.534672174
34	0.50964201
35	0.455576519
36	0.481247119
37	0.410515875
38	0.364896483
39	0.295975357
40	0.323774026
41	0.301069118
42	0.341175267
43	0.227009237
44	0.234388787
45	0.176801233
46	0.097316007
47	0.089021135
48	0.087204915
49	0.088961113
50	0.090160897
51	0.076036061
52	0.069903466
53	0.079834908
54	0.074015893
55	0.091675158
56	0.111842319
57	0.05674415
58	0.053782501
59	0.043866548
60	0.058257583
61	0.056932415
62	0.046812761
63	0.0385777
64	0.037203544
65	0.039414855
66	0.0198895
67	0.016890277
68	0.016512267
69	0.014747971
70	0.017845261
71	0.012112757
72	0.012292537
73	0.007802635
74	0.008855227
75	0.007477285
76	0.01145414
77	0.006241533
78	0.005990613
79	0.005200946
80	0.005219417
81	0.00661217
82	0.005138781
83	0.004310265
84	0.004578447
85	0.004407848
86	0.004456998
87	0.00282976
88	0.002172975
89	0.001823019
90	0.001832698
91	0.00141647
92	0.001263891
93	0.001240803
94	0.001143525
95	0.000831148
96	0.000840698
97	0.000874777
98	0.000742022
99	0.000536038
100	0.000680919
101	0.000493956
102	0.000407836
103	0.000385642
104	0.000482704
105	0.000224217
106	0.000155978
107	0.000147275
108	0.000121177
109	0.000127951
110	0.000111633
111	0.000110422
112	0.000113868
113	7.65E-05
114	8.93E-05
115	9.15E-05
116	8.25E-05
117	6.64E-05
118	6.71E-05
119	3.98E-05
120	4.51E-05
121	4.02E-05
122	4.55E-05
123	3.57E-05
124	3.67E-05
125	4.00E-05
126	2.48E-05
127	1.86E-05
128	1.85E-05
129	1.63E-05
130	1.71E-05
131	1.29E-05
132	1.28E-05
133	1.10E-05
134	1.61E-05
135	1.10E-05
136	1.08E-05
137	1.08E-05
138	7.40E-06
139	8.90E-06
140	8.88E-06
141	7.22E-06
142	5.91E-06
143	5.61E-06
144	4.23E-06
145	2.94E-06
146	3.28E-06
147	2.55E-06
148	3.64E-06
149	2.28E-06
150	3.00E-06
151	2.22E-06
152	2.47E-06
153	1.93E-06
154	1.88E-06
155	1.18E-06
156	1.03E-06
157	1.10E-06
158	9.90E-07
159	8.04E-07
160	7.81E-07
161	9.03E-07
162	8.52E-07
163	6.89E-07
164	7.42E-07
165	4.53E-07
166	6.60E-07
167	4.78E-07
168	4.68E-07
169	4.75E-07
170	3.41E-07
171	2.80E-07
172	2.73E-07
173	2.96E-07
174	1.86E-07
175	1.78E-07
176	1.68E-07
177	2.24E-07
178	1.43E-07
179	1.97E-07
180	1.93E-07
181	1.61E-07
182	1.18E-07
183	1.30E-07
184	1.33E-07
185	1.08E-07
186	8.38E-08
187	1.32E-07
188	1.34E-07
189	8.95E-08
190	7.67E-08
191	5.59E-08
192	5.76E-08
193	8.59E-08
194	4.65E-08
195	3.97E-08
196	3.92E-08
197	3.61E-08
198	3.13E-08
199	2.75E-08
200	2.74E-08
201	2.76E-08
202	2.71E-08
203	2.17E-08
204	2.14E-08
205	2.01E-08
206	2.27E-08
207	2.46E-08
208	2.40E-08
209	2.38E-08
210	1.96E-08
211	1.70E-08
212	1.63E-08
213	1.47E-08
214	1.16E-08
215	1.37E-08
216	1.34E-08
217	7.81E-09
218	7.28E-09
219	9.12E-09
220	8.75E-09
221	5.36E-09
222	5.83E-09
223	4.73E-09
224	4.44E-09
225	8.88E-09
226	3.71E-09
227	3.08E-09
228	3.04E-09
229	2.71E-09
230	3.33E-09
231	2.36E-09
232	2.37E-09
233	1.77E-09
234	1.84E-09
235	1.84E-09
236	1.91E-09
237	1.46E-09
238	1.32E-09
239	1.85E-09
240	1.43E-09
241	1.35E-09
242	7.53E-10
243	5.68E-10
244	5.77E-10
245	6.40E-10
246	4.15E-10
247	4.61E-10
248	4.60E-10
249	4.24E-10
250	4.77E-10
251	5.12E-10
252	5.73E-10
253	3.60E-10
254	3.53E-10
255	4.26E-10
256	4.32E-10
257	3.74E-10
258	4.21E-10
259	3.32E-10
260	3.07E-10
261	3.29E-10
262	2.73E-10
263	3.14E-10
264	3.12E-10
265	2.36E-10
266	2.02E-10
267	2.05E-10
268	1.81E-10
269	1.43E-10
270	1.02E-10
271	9.21E-11
272	1.16E-10
273	9.79E-11
274	8.70E-11
275	8.67E-11
276	8.68E-11
277	1.03E-10
278	5.76E-11
279	4.84E-11
280	5.04E-11
281	5.43E-11
282	7.71E-11
283	5.27E-11
284	5.21E-11
285	3.33E-11
286	2.20E-11
287	2.34E-11
288	2.39E-11
289	2.45E-11
290	2.22E-11
291	1.73E-11
292	1.77E-11
293	1.51E-11
294	2.33E-11
295	1.96E-11
296	1.82E-11
297	1.61E-11
298	1.64E-11
299	1.25E-11
300	1.29E-11
301	1.11E-11
302	1.04E-11
303	9.88E-12
304	9.72E-12
305	8.53E-12
306	8.32E-12
307	6.89E-12
308	7.33E-12
309	5.78E-12
310	1.23E-11
311	6.78E-12
312	6.25E-12
313	5.56E-12
314	8.46E-12
315	5.48E-12
316	5.04E-12
317	5.06E-12
318	5.61E-12
319	4.05E-12
320	3.44E-12
321	3.42E-12
322	2.95E-12
323	3.08E-12
324	2.87E-12
325	2.56E-12
326	2.74E-12
327	1.89E-12
328	2.23E-12
329	2.85E-12
330	1.42E-12
331	2.15E-12
332	2.29E-12
333	2.16E-12
334	1.80E-12
335	1.46E-12
336	1.64E-12
337	1.18E-12
338	1.20E-12
339	1.14E-12
340	1.17E-12
341	1.43E-12
342	1.09E-12
343	1.11E-12
344	1.27E-12
345	1.50E-12
346	1.53E-12
347	1.24E-12
348	1.19E-12
349	1.30E-12
350	1.22E-12
351	1.32E-12
352	9.88E-13
353	1.45E-12
354	9.73E-13
355	9.95E-13
356	9.24E-13
357	1.15E-12
358	1.09E-12
359	8.10E-13
360	7.82E-13
361	7.53E-13
362	8.17E-13
363	8.14E-13
364	8.14E-13
365	8.63E-13
366	7.34E-13
367	6.54E-13
368	7.25E-13
369	7.34E-13
370	9.24E-13
371	6.03E-13
372	5.76E-13
373	6.42E-13
374	7.28E-13
375	7.82E-13
376	7.13E-13
377	6.96E-13
378	7.23E-13
379	8.81E-13
380	7.27E-13
381	5.90E-13
382	5.68E-13
383	7.07E-13
384	6.25E-13
385	5.36E-13
386	6.47E-13
387	5.65E-13
388	7.57E-13
389	7.71E-13
390	5.72E-13
391	5.22E-13
392	4.97E-13
393	6.32E-13
394	5.22E-13
395	6.82E-13
396	5.59E-13
397	6.89E-13
398	5.19E-13
399	4.44E-13
400	4.48E-13
401	4.41E-13
402	5.38E-13
403	5.86E-13
404	6.75E-13
405	4.44E-13
406	6.71E-13
407	6.47E-13
408	4.55E-13
409	5.76E-13
410	5.68E-13
411	5.40E-13
412	4.48E-13
413	5.33E-13
414	4.55E-13
415	4.17E-13
416	3.84E-13
417	4.93E-13
418	5.97E-13
419	4.48E-13
420	3.72E-13
421	3.48E-13
422	3.91E-13
423	3.77E-13
424	4.00E-13
425	4.51E-13
426	5.09E-13
427	3.55E-13
428	5.95E-13
429	4.12E-13
430	4.51E-13
431	5.76E-13
432	4.54E-13
433	4.15E-13
434	4.65E-13
435	3.34E-13
436	3.87E-13
437	4.83E-13
438	4.55E-13
439	3.41E-13
440	4.33E-13
441	4.49E-13
442	3.73E-13
443	3.84E-13
444	3.27E-13
445	4.73E-13
446	3.20E-13
447	3.53E-13
448	4.14E-13
449	3.55E-13
450	5.05E-13
451	3.62E-13
452	4.94E-13
453	4.50E-13
454	3.80E-13
455	3.69E-13
456	3.55E-13
457	3.48E-13
458	3.55E-13
459	4.01E-13
460	3.13E-13
461	6.15E-13
462	3.66E-13
463	5.08E-13
464	5.01E-13
465	3.80E-13
466	7.35E-13
467	4.58E-13
468	3.48E-13
469	3.45E-13
470	3.53E-13
471	4.41E-13
472	2.81E-13
473	2.91E-13
474	3.23E-13
475	2.56E-13
476	2.77E-13
477	2.77E-13
478	3.30E-13
479	2.63E-13
480	3.16E-13
481	2.77E-13
482	2.94E-13
483	2.56E-13
484	2.65E-13
485	2.56E-13
486	5.36E-13
487	2.77E-13
488	2.91E-13
489	3.30E-13
490	2.68E-13
491	3.20E-13
492	2.59E-13
493	3.78E-13
494	2.98E-13
495	3.21E-13
496	3.23E-13
497	3.20E-13
498	3.30E-13
499	4.37E-13

==> data/residual_fgreedy_sin_g5.dat <==
x residual
0	18.73516174
1	10.69452846
2	12.7085207
3	14.11947345
4	14.24830987
5	16.55830419
6	7.977103537
7	7.679998936
8	8.017129455
9	8.841307751
10	9.286768084
11	9.169491954
12	8.268975126
13	7.690466858
14	7.664217629
15	2.876746876
16	3.838906055
17	2.106779908
18	2.089804154
19	2.280889907
20	2.878189472
21	2.321141797
22	2.58422085
23	2.048163982
24	2.443914307
25	2.862325508
26	1.895403624
27	2.268150824
28	2.297180641
29	2.000090922
30	1.901874849
31	1.322051341
32	1.499112859
33	1.584906104
34	1.544445879
35	1.269731764
36	2.575548953
37	1.327605855
38	1.034215123
39	1.099678618
40	1.060402877
41	1.191462849
42	0.894913392
43	0.4473665
44	0.470919746
45	0.363491075
46	0.440267571
47	0.445991402
48	0.439552664
49	0.336017196
50	0.207813277
51	0.183913387
52	0.339406276
53	0.369131028
54	0.222764903
55	0.137670206
56	0.393893068
57	0.164590231
58	0.249980065
59	0.142335093
60	0.181523199
61	0.121697491
62	0.187870799
63	0.140633922
64	0.232766632
65	0.150594301
66	0.099751241
67	0.124543118
68	0.082971315
69	0.088760806
70	0.062388222
71	0.055239692
72	0.052234551
73	0.060327579
74	0.060363229
75	0.064013147
76	0.058127135
77	0.054158629
78	0.046530801
79	0.034933496
80	0.038112952
81	0.033776235
82	0.031980897
83	0.035908483
84	0.034086644
85	0.032365161
86	0.029857796
87	0.016608877
88	0.01613548
89	0.020825364
90	0.01644528
91	0.025910071
92	0.014895149
93	0.015368989
94	0.012021392
95	0.009049125
96	0.008701076
97	0.01471671
98	0.007229325
99	0.005752969
100	0.005916424
101	0.005803574
102	0.008089652
103	0.00543058
104	0.004691062
105	0.004755342
106	0.003091214
107	0.004798163
108	0.004473051
109	0.004190656
110	0.002881793
111	0.00431326
112	0.002955881
113	0.003005705
114	0.002012285
115	0.002295374
116	0.002294111
117	0.002065039
118	0.001706808
119	0.001643263
120	0.001679077
121	0.001164209
122	0.00133879
123	0.00136748
124	0.001351118
125	0.00102601
126	0.000871382
127	0.000718443
128	0.000709443
129	0.000686964
130	0.000722313
131	0.001019412
132	0.000869839
133	0.000495782
134	0.00047514
135	0.000560445
136	0.000559211
137	0.000564943
138	0.000393651
139	0.000454956
140	0.000454725
141	0.000415786
142	0.00043208
143	0.000356921
144	0.000356642
145	0.000426445
146	0.000467551
147	0.000322795
148	0.000314751
149	0.000249435
150	0.000182636
151	0.000167217
152	0.000167738
153	0.000228739
154	0.000170887
155	0.000184736
156	0.000185732
157	0.000117654
158	0.000115929
159	0.000102561
160	0.000102746
161	0.000137919
162	7.30E-05
163	8.51E-05
164	8.68E-05
165	6.70E-05
166	6.10E-05
167	7.43E-05
168	7.48E-05
169	4.45E-05
170	4.96E-05
171	3.58E-05
172	3.52E-05
173	3.30E-05
174	3.06E-05
175	3.24E-05
176	3.26E-05
177	3.38E-05
178	2.73E-05
179	4.37E-05
180	4.34E-05
181	2.43E-05
182	2.18E-05
183	3.83E-05
184	3.82E-05
185	2.05E-05
186	2.57E-05
187	2.38E-05
188	2.38E-05
189	1.94E-05
190	2.34E-05
191	1.83E-05
192	1.82E-05
193	1.74E-05
194	2.22E-05
195	1.40E-05
196	1.40E-05
197	1.45E-05
198	8.83E-06
199	7.99E-06
200	8.04E-06
201	8.75E-06
202	9.13E-06
203	8.58E-06
204	8.57E-06
205	7.17E-06
206	6.92E-06
207	7.38E-06
208	7.35E-06
209	7.88E-06
210	5.09E-06
211	4.61E-06
212	4.60E-06
213	3.42E-06
214	3.56E-06
215	3.12E-06
216	3.11E-06
217	3.23E-06
218	2.73E-06
219	3.55E-06
220	3.55E-06
221	2.14E-06
222	1.98E-06
223	2.11E-06
224	2.11E-06
225	2.00E-06
226	1.94E-06
227	2.01E-06
228	2.01E-06
229	2.35E-06
230	1.70E-06
231	1.63E-06
232	1.64E-06
233	1.42E-06
234	1.18E-06
235	1.04E-06
236	1.02E-06
237	1.12E-06
238	1.35E-06
239	1.06E-06
240	1.06E-06
241	1.11E-06
242	1.02E-06
243	9.48E-07
244	9.46E-07
245	8.88E-07
246	8.05E-07
247	7.71E-07
248	7.69E-07
249	7.98E-07
250	7.23E-07
251	6.95E-07
252	6.96E-07
253	6.78E-07
254	7.56E-07
255	6.42E-07
256	6.42E-07
257	6.46E-07
258	6.32E-07
259	5.87E-07
260	5.86E-07
261	5.90E-07
262	5.61E-07
263	5.48E-07
264	5.49E-07
265	7.24E-07
266	5.57E-07
267	5.78E-07
268	5.78E-07
269	4.84E-07
270	4.75E-07
271	4.78E-07
272	4.76E-07
273	5.02E-07
274	4.51E-07
275	4.65E-07
276	4.65E-07
277	4.33E-07
278	4.86E-07
279	4.47E-07
280	4.46E-07
281	4.30E-07
282	4.33E-07
283	4.87E-07
284	4.89E-07
285	3.89E-07
286	3.87E-07
287	3.84E-07
288	3.83E-07
289	3.70E-07
290	3.63E-07
291	3.54E-07
292	3.55E-07
293	3.50E-07
294	3.50E-07
295	3.56E-07
296	3.56E-07
297	3.39E-07
298	3.39E-07
299	3.49E-07
300	3.49E-07
301	3.46E-07
302	3.53E-07
303	3.54E-07
304	3.55E-07
305	3.41E-07
306	3.38E-07
307	3.30E-07
308	3.29E-07
309	3.76E-07
310	3.42E-07
311	3.25E-07
312	3.24E-07
313	3.24E-07
314	3.21E-07
315	3.19E-07
316	3.19E-07
317	3.14E-07
318	3.13E-07
319	3.29E-07
320	3.26E-07
321	3.12E-07
322	3.05E-07
323	3.06E-07
324	3.04E-07
325	3.03E-07
326	3.06E-07
327	3.04E-07
328	3.01E-07
329	2.87E-07
330	3.06E-07
331	2.89E-07
332	2.87E-07
333	2.84E-07
334	3.05E-07
335	2.82E-07
336	2.80E-07
337	2.80E-07
338	2.80E-07
339	2.69E-07
340	2.72E-07
341	2.74E-07
342	2.78E-07
343	2.84E-07
344	2.84E-07
345	2.66E-07
346	2.62E-07
347	2.61E-07
348	2.63E-07
349	2.61E-07
350	2.58E-07
351	2.54E-07
352	2.54E-07
353	2.51E-07
354	2.54E-07
355	2.45E-07
356	2.49E-07
357	2.41E-07
358	2.42E-07
359	2.45E-07
360	2.45E-07
361	2.41E-07
362	2.38E-07
363	2.34E-07
364	2.33E-07
365	2.32E-07
366	2.30E-07
367	2.30E-07
368	2.29E-07
369	2.32E-07
370	2.28E-07
371	2.33E-07
372	2.32E-07
373	2.26E-07
374	2.28E-07
375	2.27E-07
376	2.27E-07
377	2.25E-07
378	2.24E-07
379	2.45E-07
380	2.48E-07
381	2.36E-07
382	2.32E-07
383	2.22E-07
384	2.21E-07
385	2.30E-07
386	2.22E-07
387	2.25E-07
388	2.23E-07
389	2.24E-07
390	2.22E-07
391	2.20E-07
392	2.21E-07
393	2.23E-07
394	2.26E-07
395	2.22E-07
396	2.23E-07
397	2.20E-07
398	2.23E-07
399	2.22E-07
400	2.22E-07
401	2.21E-07
402	2.17E-07
403	2.26E-07
404	2.23E-07
405	2.27E-07
406	2.21E-07
407	2.17E-07
408	2.17E-07
409	2.21E-07
410	2.13E-07
411	2.12E-07
412	2.11E-07
413	2.13E-07
414	2.19E-07
415	2.13E-07
416	2.10E-07
417	2.11E-07
418	2.10E-07
419	2.12E-07
420	2.13E-07
421	2.15E-07
422	2.12E-07
423	2.11E-07
424	2.11E-07
425	2.08E-07
426	2.07E-07
427	2.09E-07
428	2.09E-07
429	2.06E-07
430	2.05E-07
431	2.07E-07
432	2.08E-07
433	2.04E-07
434	2.06E-07
435	2.03E-07
436	2.02E-07
437	2.03E-07
438	2.01E-07
439	2.00E-07
440	2.00E-07
441	2.01E-07
442	2.06E-07
443	2.00E-07
444	2.00E-07
445	1.98E-07
446	1.99E-07
447	1.98E-07
448	1.99E-07
449	1.94E-07
450	1.94E-07
451	2.01E-07
452	1.98E-07
453	2.01E-07
454	1.93E-07
455	1.95E-07
456	1.96E-07
457	1.94E-07
458	1.94E-07
459	1.94E-07
460	1.93E-07
461	1.92E-07
462	1.93E-07
463	1.91E-07
464	1.93E-07
465	1.93E-07
466	1.92E-07
467	1.91E-07
468	1.90E-07
469	1.92E-07
470	1.93E-07
471	1.89E-07
472	1.87E-07
473	1.95E-07
474	1.88E-07
475	1.88E-07
476	1.88E-07
477	1.91E-07
478	1.90E-07
479	1.89E-07
480	1.89E-07
481	1.88E-07
482	1.88E-07
483	1.87E-07
484	1.88E-07
485	1.84E-07
486	1.87E-07
487	1.85E-07
488	1.86E-07
489	1.85E-07
490	1.85E-07
491	1.85E-07
492	1.85E-07
493	1.84E-07
494	1.86E-07
495	1.86E-07
496	1.86E-07
497	1.85E-07
498	1.87E-07
499	1.86E-07
500	1.84E-07
501	1.86E-07
502	1.88E-07
503	1.90E-07
504	1.88E-07
505	1.84E-07
506	1.82E-07
507	1.82E-07
508	1.82E-07
509	1.83E-07
510	1.81E-07
511	1.84E-07
512	1.83E-07
513	1.82E-07
514	1.84E-07
515	1.82E-07
516	1.83E-07
517	1.82E-07
518	1.83E-07
519	1.81E-07
520	1.80E-07
521	1.83E-07
522	1.86E-07
523	1.85E-07
524	1.84E-07
525	1.82E-07
526	2.02E-07
527	1.82E-07
528	1.81E-07
529	1.80E-07
530	1.78E-07
531	1.84E-07
532	1.82E-07
533	1.81E-07
534	1.77E-07
535	1.78E-07
536	1.78E-07
537	1.77E-07
538	1.76E-07
539	1.77E-07
540	1.77E-07
541	1.76E-07
542	1.77E-07
543	1.76E-07
544	1.76E-07
545	1.77E-07
546	1.77E-07
547	1.77E-07
548	1.78E-07
549	1.74E-07
550	1.76E-07
551	1.72E-07
552	1.73E-07
553	1.74E-07
554	1.74E-07
555	1.73E-07
556	1.73E-07
557	1.71E-07
558	1.72E-07
559	1.72E-07
560	1.73E-07
561	1.70E-07
562	1.71E-07
563	1.73E-07
564	1.71E-07
565	1.71E-07
566	1.71E-07
567	1.70E-07
568	1.69E-07
569	1.73E-07
570	1.71E-07
571	1.70E-07
572	1.71E-07
573	1.71E-07
574	1.69E-07
575	1.71E-07
576	1.72E-07
577	1.70E-07
578	1.71E-07
579	1.71E-07
580	1.70E-07
581	1.78E-07
582	1.72E-07
583	1.70E-07
584	1.70E-07
585	1.70E-07
586	1.69E-07
587	1.71E-07
588	1.71E-07
589	1.72E-07
590	1.70E-07
591	1.70E-07
592	1.68E-07
593	1.67E-07
594	1.69E-07
595	1.68E-07
596	1.68E-07
597	1.68E-07
598	1.68E-07
599	1.67E-07
600	1.68E-07
601	1.68E-07
602	1.67E-07
603	1.67E-07
604	1.67E-07
605	1.68E-07
606	1.67E-07
607	1.67E-07
608	1.67E-07
609	1.68E-07
610	1.68E-07
611	1.65E-07
612	1.67E-07
613	1.65E-07
614	1.64E-07
615	1.65E-07
616	1.66E-07
617	1.66E-07
618	1.68E-07
619	1.65E-07
620	1.66E-07
621	1.63E-07
622	1.64E-07
623	1.64E-07
624	1.65E-07
625	1.66E-07
626	1.63E-07
627	1.64E-07
628	1.64E-07
629	1.62E-07
630	1.63E-07
631	1.64E-07
632	1.65E-07
633	1.66E-07
634	1.66E-07
635	1.62E-07
636	1.62E-07
637	1.62E-07
638	1.63E-07
639	1.64E-07
640	1.64E-07
641	1.62E-07
642	1.63E-07
643	1.62E-07
644	1.63E-07
645	1.64E-07
646	1.62E-07
647	1.63E-07
648	1.59E-07
649	1.62E-07
650	1.62E-07
651	1.61E-07
652	1.60E-07
653	1.61E-07
654	1.60E-07
655	1.60E-07
656	1.59E-07
657	1.59E-07
658	1.57E-07
659	1.57E-07
660	1.57E-07
661	1.57E-07
662	1.58E-07
663	1.58E-07
664	1.58E-07
665	1.58E-07
666	1.60E-07
667	1.58E-07
668	1.58E-07
669	1.59E-07
670	1.58E-07
671	1.58E-07
672	1.58E-07
673	1.56E-07
674	1.57E-07
675	1.56E-07
676	1.57E-07
677	1.55E-07
678	1.65E-07
679	1.55E-07
680	1.55E-07
681	1.55E-07
682	1.54E-07
683	1.55E-07
684	1.57E-07
685	1.54E-07
686	1.56E-07
687	1.56E-07
688	1.57E-07
689	1.56E-07
690	1.54E-07
691	1.55E-07
692	1.56E-07
693	1.56E-07
694	1.54E-07
695	1.54E-07
696	1.54E-07
697	1.55E-07
698	1.54E-07
699	1.55E-07
700	1.55E-07
701	1.55E-07
702	1.55E-07
703	1.56E-07
704	1.55E-07
705	1.54E-07
706	1.54E-07
707	1.55E-07
708	1.56E-07
709	1.56E-07
710	1.54E-07
711	1.55E-07
712	1.55E-07
713	1.55E-07
714	1.55E-07
715	1.54E-07
716	1.54E-07
717	1.53E-07
718	1.53E-07
719	1.54E-07
720	1.54E-07
721	1.54E-07
722	1.53E-07
723	1.52E-07
724	1.53E-07
725	1.52E-07
726	1.51E-07
727	1.52E-07
728	1.51E-07
729	1.52E-07
730	1.55E-07
731	1.55E-07
732	1.52E-07
733	1.52E-07
734	1.52E-07
735	1.53E-07
736	1.51E-07
737	1.52E-07
738	1.53E-07
739	1.53E-07
740	1.53E-07
741	1.52E-07
742	1.51E-07
743	1.50E-07
744	1.51E-07
745	1.61E-07
746	1.52E-07
747	1.51E-07
748	1.50E-07
749	1.51E-07
750	1.51E-07
751	1.52E-07
752	1.54E-07
753	1.50E-07
754	1.53E-07
755	1.51E-07
756	1.51E-07
757	1.51E-07
758	1.51E-07
759	1.51E-07
760	1.50E-07
761	1.50E-07
762	1.50E-07
763	1.50E-07
764	1.51E-07
765	1.50E-07
766	1.50E-07
767	1.50E-07
768	1.52E-07
769	1.49E-07
770	1.48E-07
771	1.49E-07
772	1.50E-07
773	1.50E-07
774	1.51E-07
775	1.50E-07
776	1.49E-07
777	1.51E-07
778	1.49E-07
779	1.48E-07
780	1.48E-07
781	1.47E-07
782	1.48E-07
783	1.48E-07
784	1.48E-07
785	1.49E-07
786	1.50E-07
787	1.49E-07
788	1.50E-07
789	1.49E-07
790	1.51E-07
791	1.48E-07
792	1.48E-07
793	1.49E-07
794	1.49E-07
795	1.49E-07
796	1.50E-07
797	1.48E-07
798	1.49E-07
799	1.47E-07
800	1.47E-07
801	1.47E-07
802	1.48E-07
803	1.47E-07
804	1.46E-07
805	1.46E-07
806	1.46E-07
807	1.47E-07
808	1.47E-07
809	1.46E-07
810	1.47E-07
811	1.46E-07
812	1.46E-07
813	1.48E-07
814	1.47E-07
815	1.46E-07
816	1.46E-07
817	1.47E-07
818	1.45E-07
819	1.44E-07
820	1.44E-07
821	1.45E-07
822	1.44E-07
823	1.44E-07
824	1.44E-07
825	1.43E-07
826	1.44E-07
827	1.44E-07
828	1.43E-07
829	1.44E-07
830	1.43E-07
831	1.43E-07
832	1.43E-07
833	1.45E-07
834	1.44E-07
835	1.43E-07
836	1.44E-07
837	1.43E-07
838	1.44E-07
839	1.43E-07
840	1.44E-07
841	1.42E-07
842	1.42E-07
843	1.45E-07
844	1.44E-07
845	1.47E-07
846	1.59E-07
847	1.44E-07
848	1.42E-07
849	1.44E-07
850	1.42E-07
851	1.42E-07
852	1.43E-07
853	1.44E-07
854	1.47E-07
855	1.43E-07
856	1.43E-07
857	1.45E-07
858	1.44E-07
859	1.44E-07
860	1.44E-07
861	1.44E-07
862	1.43E-07
863	1.44E-07
864	1.45E-07
865	1.45E-07
866	1.42E-07
867	1.43E-07
868	1.42E-07
869	1.42E-07
870	1.42E-07
871	1.42E-07
872	1.42E-07
873	1.42E-07
874	1.42E-07
875	1.41E-07
876	1.41E-07
877	1.41E-07
878	1.41E-07
879	1.40E-07
880	1.41E-07
881	1.40E-07
882	1.40E-07
883	1.43E-07
884	1.41E-07
885	1.40E-07
886	1.41E-07
887	1.41E-07
888	1.41E-07
889	1.42E-07
890	1.41E-07
891	1.40E-07
892	1.40E-07
893	1.39E-07
894	1.39E-07
895	1.40E-07
896	1.40E-07
897	1.40E-07
898	1.40E-07
899	1.40E-07
900	1.40E-07
901	1.40E-07
902	1.40E-07
903	1.40E-07
904	1.41E-07
905	1.41E-07
906	1.40E-07
907	1.39E-07
908	1.41E-07
909	1.45E-07
910	1.42E-07
911	1.40E-07
912	1.41E-07
913	1.39E-07
914	1.44E-07
915	1.40E-07
916	1.39E-07
917	1.39E-07
918	1.38E-07
919	1.39E-07
920	1.39E-07
921	1.40E-07
922	1.39E-07
923	1.41E-07
924	1.40E-07
925	1.40E-07
926	1.38E-07
927	1.36E-07
928	1.39E-07
929	1.37E-07
930	1.37E-07
931	1.37E-07
932	1.38E-07
933	1.37E-07
934	1.38E-07
935	1.40E-07
936	1.38E-07
937	1.37E-07
938	1.38E-07
939	1.38E-07
940	1.38E-07
941	1.36E-07
942	1.38E-07
943	1.38E-07
944	1.37E-07
945	1.37E-07
946	1.35E-07
947	1.35E-07
948	1.36E-07
949	1.36E-07
950	1.34E-07
951	1.36E-07
952	1.36E-07
953	1.35E-07
954	1.37E-07
955	1.35E-07
956	1.35E-07
957	1.35E-07
958	1.36E-07
959	1.36E-07
960	1.36E-07
961	1.34E-07
962	1.34E-07
963	1.35E-07
964	1.35E-07
965	1.35E-07
966	1.34E-07
967	1.35E-07
968	1.37E-07
969	1.35E-07
970	1.33E-07
971	1.34E-07
972	1.33E-07
973	1.33E-07
974	1.34E-07
975	1.35E-07
976	1.34E-07
977	1.34E-07
978	1.33E-07
979	1.35E-07
980	1.34E-07
981	1.34E-07
982	1.34E-07
983	1.34E-07
984	1.36E-07
985	1.35E-07
986	1.34E-07
987	1.35E-07
988	1.35E-07
989	1.35E-07
990	1.34E-07
991	1.33E-07
992	1.33E-07
993	1.33E-07
994	1.33E-07
995	1.32E-07
996	1.33E-07
997	1.33E-07
998	1.33E-07
999	1.33E-07

==> data/residual_fixed_g5.dat <==
x residual
0	38.90707801
1	38.90724341
2	38.79860746
3	38.62088676
4	38.62112547
5	38.6212553
6	38.88554837
7	37.43567933
8	38.20229208
9	38.11797081
10	38.1197357
11	38.04833878
12	38.78516503
13	39.72760898
14	39.68010013
15	40.02535213
16	40.04147316
17	40.01775175
18	39.92518955
19	39.30283014
20	27.71735073
21	7.956901418
22	7.95785184
23	7.87371647
24	7.903086678
25	8.465013224
26	9.092462946
27	9.217676251
28	7.598524849
29	3.040972297
30	3.030621421
31	3.029199834
32	3.029131989
33	3.115574154
34	3.068685042
35	3.305184981
36	3.302920867
37	3.202169386
38	3.263972836
39	3.340694558
40	3.340773329
41	3.341295662
42	3.344644168
43	3.340685343
44	3.350114986
45	3.341149071
46	0.658225972
47	0.673146979
48	0.671737438
49	0.661014029
50	0.335346278
51	0.340801386
52	0.334440983
53	0.332953486
54	0.330843737
55	0.379071579
56	0.13844382
57	0.088548725
58	0.089756313
59	0.089405255
60	0.088466166
61	0.087792985
62	0.078923561
63	0.079016369
64	0.077988968
65	0.073342562
66	0.07284096
67	0.072563668
68	0.073924974
69	0.069912064
70	0.048640186
71	0.048641142
72	0.048616637
73	0.049551335
74	0.030003219
75	0.025113837
76	0.025088869
77	0.02513979
78	0.024051427
79	0.023675117
80	0.022493488
81	0.021420268
82	0.020322739
83	0.003111267
84	0.002890931
85	0.002875828
86	0.003137489
87	0.003424292
88	0.003335123
89	0.00116114
90	0.001163932
91	0.000965828
92	0.000865535
93	0.0008662
94	0.00067176
95	0.001083643
96	0.001083446
97	0.000467859
98	0.000463899
99	0.000471996
100	0.000432468
101	0.000441031
102	0.000442398
103	0.000440276
104	0.000440378
105	0.000411679
106	0.000417889
107	0.000410974
108	0.000410796
109	0.000410386
110	0.000357507
111	0.000465495
112	0.000459509
113	0.000458271
114	0.000459776
115	0.000434494
116	0.000415546
117	0.000405365
118	0.00041163
119	0.000384396
120	0.000380863
121	0.000229286
122	0.000253935
123	0.000222327
124	0.000225689
125	0.000210608
126	0.000195373
127	0.000198181
128	0.000197726
129	5.03E-05
130	5.08E-05
131	5.38E-05
132	4.64E-05
133	5.16E-05
134	6.13E-05
135	5.43E-05
136	5.87E-05
137	5.77E-05
138	5.79E-05
139	5.68E-05
140	5.27E-05
141	5.60E-05
142	5.23E-05
143	5.29E-05
144	4.77E-05
145	4.79E-05
146	4.43E-05
147	2.18E-05
148	2.16E-05
149	2.16E-05
150	2.20E-05
151	1.83E-05
152	1.82E-05
153	2.07E-05
154	2.09E-05
155	2.04E-05
156	2.02E-05
157	2.01E-05
158	2.06E-05
159	2.08E-05
160	2.08E-05
161	2.07E-05
162	2.13E-05
163	2.11E-05
164	1.81E-05
165	5.76E-06
166	4.98E-06
167	5.05E-06
168	4.51E-06
169	3.95E-06
170	4.60E-06
171	3.30E-06
172	3.29E-06
173	3.30E-06
174	3.45E-06
175	2.56E-06
176	2.33E-06
177	1.95E-06
178	1.95E-06
179	1.94E-06
180	1.85E-06
181	6.83E-07
182	8.02E-07
183	8.15E-07
184	4.88E-07
185	5.20E-07
186	5.74E-07
187	5.95E-07
188	5.96E-07
189	4.50E-07
190	4.36E-07
191	2.46E-07
192	2.46E-07
193	1.89E-07
194	1.87E-07
195	1.80E-07
196	1.79E-07
197	1.81E-07
198	1.78E-07
199	1.77E-07
200	1.78E-07
201	1.81E-07
202	1.83E-07
203	1.74E-07
204	1.72E-07
205	1.76E-07
206	1.51E-07
207	6.78E-08
208	5.44E-08
209	5.25E-08
210	5.52E-08
211	4.72E-08
212	4.93E-08
213	4.23E-08
214	3.89E-08
215	2.74E-08
216	2.68E-08
217	2.73E-08
218	7.42E-09
219	6.89E-09
220	6.69E-09
221	1.15E-08
222	1.14E-08
223	1.16E-08
224	1.16E-08
225	1.15E-08
226	8.17E-09
227	7.93E-09
228	6.64E-09
229	7.04E-09
230	6.99E-09
231	5.17E-09
232	5.51E-09
233	5.77E-09
234	4.53E-09
235	3.43E-09
236	2.65E-09
237	2.56E-09
238	2.78E-09
239	2.98E-09
240	2.64E-09
241	1.96E-09
242	1.96E-09
243	1.97E-09
244	1.99E-09
245	1.98E-09
246	2.53E-09
247	2.51E-09
248	2.65E-09
249	2.64E-09
250	4.15E-09
251	2.66E-09
252	2.59E-09
253	2.65E-09
254	4.42E-09
255	3.49E-09
256	2.83E-09
257	2.74E-09
258	2.12E-09
259	2.37E-09
260	2.31E-09
261	2.50E-09
262	2.26E-09
263	2.25E-09
264	2.23E-09
265	2.01E-09
266	1.97E-09
267	1.45E-09
268	1.59E-09
269	1.66E-09
270	1.66E-09
271	1.16E-09
272	1.16E-09
273	1.23E-09
274	1.19E-09
275	7.27E-10
276	7.31E-10
277	7.34E-10
278	7.30E-10
279	6.78E-10
280	6.83E-10
281	7.75E-10
282	6.91E-10
283	5.90E-10
284	3.71E-10
285	3.60E-10
286	3.69E-10
287	4.55E-10
288	4.14E-10
289	3.84E-10
290	3.94E-10
291	4.37E-10
292	4.48E-10
293	4.34E-10
294	4.22E-10
295	3.85E-10
296	3.83E-10
297	3.91E-10
298	4.18E-10
299	4.15E-10
300	4.15E-10
301	4.13E-10
302	3.95E-10
303	3.48E-10
304	3.10E-10
305	3.02E-10
306	2.95E-10
307	3.35E-10
308	2.81E-10
309	3.20E-10
310	3.14E-10
311	3.20E-10
312	3.47E-10
313	3.04E-10
314	3.44E-10
315	3.32E-10
316	3.13E-10
317	3.49E-10
318	3.25E-10
319	3.73E-10
320	3.00E-10
321	3.00E-10
322	2.83E-10
323	2.67E-10
324	2.70E-10
325	2.66E-10
326	1.85E-10
327	2.19E-10
328	2.03E-10
329	2.04E-10
330	1.93E-10
331	1.92E-10
332	1.80E-10
333	1.86E-10
334	1.80E-10
335	2.05E-10
336	1.91E-10
337	1.92E-10
338	2.01E-10
339	2.14E-10
340	1.85E-10
341	1.86E-10
342	1.75E-10
343	1.95E-10
344	2.19E-10
345	1.84E-10
346	1.95E-10
347	2.16E-10
348	2.12E-10
349	1.97E-10
350	2.00E-10
351	2.10E-10
352	1.82E-10
353	1.64E-10
354	2.00E-10
355	2.32E-10
356	1.92E-10
357	1.84E-10
358	1.80E-10
359	1.60E-10
360	1.38E-10
361	1.64E-10
362	1.12E-10
363	1.41E-10
364	1.39E-10
365	1.75E-10
366	1.39E-10
367	1.48E-10
368	1.24E-10
369	7.74E-11
370	7.07E-11
371	7.03E-11
372	5.20E-11
373	6.95E-11
374	8.30E-11
375	7.20E-11
376	8.13E-11
377	6.26E-11
378	4.98E-11
379	6.10E-11
380	4.62E-11
381	7.62E-11
382	4.85E-11
383	4.19E-11
384	4.39E-11
385	4.93E-11
386	4.55E-11
387	3.71E-11
388	5.80E-11
389	4.53E-11
390	4.54E-11
391	5.15E-11
392	3.90E-11
393	3.87E-11
394	6.29E-11
395	4.03E-11
396	3.24E-11
397	3.96E-11
398	4.08E-11
399	3.61E-11
400	4.30E-11
401	4.68E-11
402	4.17E-11
403	3.78E-11
404	3.96E-11
405	4.37E-11
406	4.50E-11
407	3.62E-11
408	5.20E-11
409	3.87E-11
410	4.87E-11
411	3.16E-11
412	3.62E-11
413	4.10E-11
414	4.15E-11
415	4.30E-11
416	3.13E-11
417	4.40E-11
418	3.66E-11
419	3.52E-11
420	3.43E-11
421	4.01E-11
422	4.35E-11
423	5.50E-11
424	3.63E-11
425	3.82E-11
426	4.93E-11
427	2.99E-11
428	3.36E-11
429	4.50E-11
430	2.62E-11
431	4.10E-11
432	2.77E-11
433	2.07E-11
434	3.59E-11
435	3.44E-11
436	3.66E-11
437	2.14E-11
438	3.10E-11
439	2.72E-11
440	2.70E-11
441	2.53E-11
442	2.58E-11
443	2.65E-11
444	3.59E-11
445	3.18E-11
446	3.06E-11
447	1.62E-11
448	1.40E-11
449	1.28E-11
450	1.18E-11
451	1.31E-11
452	1.34E-11
453	1.14E-11
454	1.78E-11
455	1.37E-11
456	1.36E-11
457	1.21E-11
458	1.52E-11
459	1.71E-11
460	2.23E-11
461	1.40E-11
462	1.31E-11
463	2.23E-11
464	1.88E-11
465	1.10E-11
466	7.26E-12
467	8.68E-12
468	9.84E-12
469	1.75E-11
470	1.59E-11
471	1.01E-11
472	1.05E-11
473	1.51E-11
474	8.74E-12
475	9.16E-12
476	1.42E-11
477	1.15E-11
478	6.24E-12
479	1.56E-11
480	1.45E-11
481	1.40E-11
482	3.09E-11
483	1.18E-11
484	6.12E-12
485	1.67E-11
486	1.39E-11
487	1.17E-11
488	1.24E-11
489	1.08E-11
490	2.22E-11
491	1.57E-11
492	1.72E-11
493	1.58E-11
494	1.55E-11
495	9.38E-12
496	1.06E-11
497	1.66E-11
498	1.32E-11
499	1.15E-11
500	1.86E-11

==> data/residual_fixed_sin_g5.dat <==
x residual
0	18.72200939
1	18.7220503
2	18.72212647
3	18.72216836
4	18.72214532
5	18.72228227
6	10.56766786
7	11.54063054
8	11.5746033
9	11.51692971
10	12.47925815
11	11.83228689
12	11.78611475
13	14.14388982
14	16.63815901
15	21.68152244
16	20.96495602
17	1.294750683
18	1.221978026
19	1.463375453
20	3.558416077
21	4.128565447
22	4.123492728
23	4.113451279
24	4.53467439
25	4.071873824
26	4.23759793
27	3.072697889
28	2.989290681
29	3.619089297
30	3.87437895
31	4.854479903
32	5.521948064
33	1.09153253
34	1.262540837
35	1.584798187
36	1.606294842
37	1.604264989
38	1.669498311
39	1.531349163
40	1.539121856
41	1.551164294
42	1.522037402
43	1.250603989
44	1.254734908
45	0.949464094
46	0.954884091
47	0.961541224
48	0.93658165
49	0.969442402
50	0.986488419
51	1.275126466
52	1.245954551
53	0.289566869
54	0.284018903
55	0.244844283
56	0.307921051
57	0.296351669
58	0.295384624
59	0.225614263
60	0.395201481
61	0.394718573
62	0.377780172
63	0.378476156
64	0.317844371
65	0.414406947
66	0.414689793
67	0.430073226
68	0.417009153
69	0.418133431
70	0.440129328
71	0.439294052
72	0.441473171
73	0.426231624
74	0.365700838
75	0.399659487
76	0.394829033
77	0.214127306
78	0.204986327
79	0.191235456
80	0.184710226
81	0.157423172
82	0.175050798
83	0.176424306
84	0.160941498
85	0.137355011
86	0.134234859
87	0.134334152
88	0.105845244
89	0.109381455
90	0.098352608
91	0.0945064
92	0.091081151
93	0.103410955
94	0.092380242
95	0.091065529
96	0.085462911
97	0.100464755
98	0.086048891
99	0.058997828
100	0.058872088
101	0.058697141
102	0.015783678
103	0.017351608
104	0.01934944
105	0.018809008
106	0.02128671
107	0.01707667
108	0.017381723
109	0.020009113
110	0.019994427
111	0.018297167
112	0.014750175
113	0.014658763
114	0.014545707
115	0.015596646
116	0.01544964
117	0.017009939
118	0.015678417
119	0.011440014
120	0.01259534
121	0.009288629
122	0.009356615
123	0.009176846
124	0.009176274
125	0.00932285
126	0.009276712
127	0.009118289
128	0.009181145
129	0.009372792
130	0.009552972
131	0.009570727
132	0.00960592
133	0.00875299
134	0.008915028
135	0.008885579
136	0.008901402
137	0.008938974
138	0.009100988
139	0.008709828
140	0.006213121
141	0.006268438
142	0.007562089
143	0.007367055
144	0.007327246
145	0.009021762
146	0.00893995
147	0.003845215
148	0.003663267
149	0.002798555
150	0.002260961
151	0.002285446
152	0.00231715
153	0.002352025
154	0.002478065
155	0.00243624
156	0.002436395
157	0.002458868
158	0.002613419
159	0.002997715
160	0.002962964
161	0.002404019
162	0.002464523
163	0.002454526
164	0.002453972
165	0.002412709
166	0.002475407
167	0.002314118
168	0.002301224
169	0.002415563
170	0.002472533
171	0.002912544
172	0.002910812
173	0.002957968
174	0.00298995
175	0.002984223
176	0.002959089
177	0.002894758
178	0.002906659
179	0.002681941
180	0.002682408
181	0.002632503
182	0.002688691
183	0.002288168
184	0.002250398
185	0.002231333
186	0.001847692
187	0.001911439
188	0.00191149
189	0.001836219
190	0.001849667
191	0.001833419
192	0.001823571
193	0.00026262
194	0.000265868
195	0.000271878
196	0.000271938
197	0.000275855
198	0.000278404
199	0.000264671
200	0.000264637
201	0.000313369
202	0.000314031
203	0.000286629
204	0.000286653
205	0.000310926
206	0.000323329
207	0.000361451
208	0.000361561
209	0.000408897
210	0.000401447
211	0.000401542
212	0.000401519
213	0.000399489
214	0.000416824
215	0.000428186
216	0.000428057
217	0.000408236
218	0.00040802
219	0.000388148
220	0.000388111
221	0.000390334
222	0.000249483
223	0.000245122
224	0.000245052
225	0.000244248
226	0.000248421
227	0.000247963
228	0.000249391
229	0.000249552
230	0.000237125
231	0.000235807
232	0.000235801
233	0.000234918
234	0.000212072
235	0.000212381
236	0.000212373
237	0.000212681
238	0.000213651
239	0.000217246
240	0.000217182
241	0.000217091
242	0.000217299
243	0.000209756
244	0.000209653
245	0.000209575
246	0.000211236
247	0.000196305
248	0.00019606
249	0.000182261
250	0.00018232
251	0.000229063
252	0.000229048
253	0.000236998
254	0.000235808
255	0.00022977
256	0.000229602
257	0.000233731
258	0.000234248
259	0.00023388
260	0.000233833
261	0.000233888
262	0.000235492
263	0.000180153
264	0.000180125
265	0.000180108
266	0.000180423
267	0.000179635
268	0.000179624
269	0.000179614
270	0.00018039
271	0.000180455
272	0.000180463
273	0.000180422
274	0.000181021
275	0.000179225
276	0.00017926
277	0.000178499
278	0.000177892
279	0.000177784
280	0.00017761
281	0.000177837
282	0.000166074
283	0.000162322
284	0.000162307
285	0.000161599
286	0.000160856
287	0.000142268
288	0.000142228
289	0.000141742
290	0.000142295
291	0.000142349
292	0.000142355
293	0.000141491
294	0.000145897
295	0.00014557
296	0.000145574
297	9.72E-05
298	9.74E-05
299	9.73E-05
300	9.73E-05
301	0.000115106
302	0.000113489
303	0.000113534
304	0.000113558
305	0.000112746
306	0.000112763
307	0.000112782
308	0.000112778
309	0.000112289
310	0.000111977
311	0.000112058
312	0.000112017
313	0.000111765
314	0.000111481
315	0.000111604
316	0.000111493
317	0.000111469
318	0.000111136
319	0.000111479
320	0.000111483
321	0.000111464
322	0.000110562
323	0.00011048
324	0.000110441
325	0.000110642
326	0.000110619
327	0.000110507
328	0.000110548
329	0.00011076
330	0.000110859
331	0.000110694
332	0.000110599
333	0.00010974
334	0.00010991
335	0.000109913
336	0.000110043
337	0.000109897
338	0.000109899
339	0.000109684
340	0.000109708
341	0.000109488
342	0.000109381
343	0.000109381
344	0.000109347
345	0.000109406
346	0.000109687
347	1.12E-05
348	1.12E-05
349	1.12E-05
350	9.02E-06
351	9.02E-06
352	9.02E-06
353	8.97E-06
354	8.93E-06
355	8.88E-06
356	8.88E-06
357	8.88E-06
358	8.89E-06
359	8.86E-06
360	8.87E-06
361	8.83E-06
362	8.86E-06
363	8.86E-06
364	8.86E-06
365	8.81E-06
366	8.74E-06
367	8.74E-06
368	8.75E-06
369	7.35E-06
370	6.99E-06
371	9.80E-06
372	9.80E-06
373	9.83E-06
374	9.84E-06
375	9.82E-06
376	9.82E-06
377	9.85E-06
378	9.86E-06
379	9.83E-06
380	9.85E-06
381	9.82E-06
382	9.79E-06
383	9.70E-06
384	9.70E-06
385	9.39E-06
386	9.39E-06
387	9.39E-06
388	9.38E-06
389	9.47E-06
390	9.51E-06
391	9.16E-06
392	9.16E-06
393	9.16E-06
394	9.17E-06
395	9.18E-06
396	9.19E-06
397	9.19E-06
398	9.20E-06
399	9.20E-06
400	9.20E-06
401	9.21E-06
402	9.21E-06
403	9.22E-06
404	9.22E-06
405	9.22E-06
406	9.22E-06
407	9.24E-06
408	9.23E-06
409	9.10E-06
410	9.06E-06
411	9.06E-06
412	9.07E-06
413	8.77E-06
414	8.77E-06
415	9.14E-06
416	9.14E-06
417	9.21E-06
418	9.20E-06
419	9.20E-06
420	9.20E-06
421	8.97E-06
422	8.98E-06
423	8.97E-06
424	8.97E-06
425	8.97E-06
426	8.76E-06
427	8.76E-06
428	8.76E-06
429	8.73E-06
430	8.62E-06
431	8.64E-06
432	8.64E-06
433	8.57E-06
434	8.57E-06
435	8.58E-06
436	8.58E-06
437	8.57E-06
438	8.56E-06
439	8.55E-06
440	8.56E-06
441	8.40E-06
442	8.00E-06
443	8.00E-06
444	8.01E-06
445	8.01E-06
446	8.01E-06
447	7.90E-06
448	7.90E-06
449	7.90E-06
450	7.92E-06
451	7.91E-06
452	7.91E-06
453	7.91E-06
454	7.80E-06
455	7.14E-06
456	7.14E-06
457	7.13E-06
458	7.09E-06
459	7.07E-06
460	7.07E-06
461	7.18E-06
462	7.16E-06
463	7.12E-06
464	7.11E-06
465	7.05E-06
466	7.06E-06
467	7.06E-06
468	7.05E-06
469	7.06E-06
470	7.09E-06
471	7.12E-06
472	7.11E-06
473	7.08E-06
474	7.07E-06
475	7.08E-06
476	7.08E-06
477	7.08E-06
478	7.08E-06
479	7.02E-06
480	7.03E-06
481	7.02E-06
482	7.04E-06
483	7.04E-06
484	7.03E-06
485	7.03E-06
486	7.04E-06
487	7.04E-06
488	7.04E-06
489	7.04E-06
490	7.04E-06
491	7.04E-06
492	7.04E-06
493	7.04E-06
494	7.06E-06
495	7.06E-06
496	7.07E-06
497	7.06E-06
498	7.12E-06
499	7.10E-06
500	7.10E-06
501	7.10E-06
502	7.09E-06
503	7.09E-06
504	7.09E-06
505	7.09E-06
506	7.09E-06
507	7.09E-06
508	7.09E-06
509	7.11E-06
510	7.11E-06
511	6.41E-06
512	6.40E-06
513	6.39E-06
514	6.40E-06
515	6.40E-06
516	6.40E-06
517	6.40E-06
518	6.40E-06
519	6.40E-06
520	6.40E-06
521	6.36E-06
522	6.36E-06
523	6.36E-06
524	6.36E-06
525	6.36E-06
526	6.36E-06
527	6.36E-06
528	6.35E-06
529	6.35E-06
530	6.35E-06
531	6.36E-06
532	6.36E-06
533	6.43E-06
534	6.43E-06
535	6.41E-06
536	6.41E-06
537	6.41E-06
538	6.40E-06
539	6.28E-06
540	6.28E-06
541	6.31E-06
542	6.31E-06
543	6.31E-06
544	6.30E-06
545	6.30E-06
546	6.31E-06
547	5.03E-06
548	5.04E-06
549	5.03E-06
550	5.03E-06
551	5.03E-06
552	5.04E-06
553	5.04E-06
554	5.05E-06
555	5.04E-06
556	5.05E-06
557	5.05E-06
558	5.04E-06
559	5.05E-06
560	5.04E-06
561	5.05E-06
562	5.04E-06
563	5.04E-06
564	5.04E-06
565	5.05E-06
566	5.04E-06
567	5.04E-06
568	5.04E-06
569	5.04E-06
570	5.05E-06
571	5.05E-06
572	5.04E-06
573	5.16E-06
574	5.17E-06
575	5.16E-06
576	5.17E-06
577	5.16E-06
578	5.15E-06
579	5.14E-06
580	5.14E-06
581	5.14E-06
582	5.14E-06
583	5.15E-06
584	5.14E-06
585	5.24E-06
586	5.24E-06
587	5.25E-06
588	5.26E-06
589	5.26E-06
590	5.26E-06
591	5.26E-06
592	5.25E-06
593	5.26E-06
594	5.25E-06
595	5.27E-06
596	5.26E-06
597	5.26E-06
598	5.26E-06
599	5.19E-06
600	5.18E-06
601	5.19E-06
602	5.16E-06
603	5.17E-06
604	5.16E-06
605	5.17E-06
606	5.16E-06
607	5.17E-06
608	5.17E-06
609	5.18E-06
610	5.18E-06
611	5.18E-06
612	5.18E-06
613	5.18E-06
614	5.18E-06
615	5.15E-06
616	5.15E-06
617	5.15E-06
618	5.14E-06
619	5.15E-06
620	5.14E-06
621	5.14E-06
622	5.14E-06
623	5.12E-06
624	5.13E-06
625	5.14E-06
626	5.13E-06
627	5.12E-06
628	5.12E-06
629	5.11E-06
630	5.09E-06
631	3.13E-06
632	3.14E-06
633	3.12E-06
634	3.13E-06
635	3.12E-06
636	3.12E-06
637	3.16E-06
638	3.17E-06
639	3.16E-06
640	3.16E-06
641	3.16E-06
642	3.16E-06
643	3.16E-06
644	3.16E-06
645	3.17E-06
646	3.13E-06
647	3.13E-06
648	3.12E-06
649	3.12E-06
650	3.12E-06
651	3.13E-06
652	3.13E-06
653	3.14E-06
654	3.14E-06
655	3.14E-06
656	3.14E-06
657	3.13E-06
658	3.12E-06
659	3.12E-06
660	3.12E-06
661	3.12E-06
662	3.13E-06
663	3.13E-06
664	3.12E-06
665	3.11E-06
666	3.13E-06
667	3.14E-06
668	3.14E-06
669	3.14E-06
670	3.14E-06
671	3.14E-06
672	3.14E-06
673	3.14E-06
674	2.37E-06
675	2.37E-06
676	2.38E-06
677	2.37E-06
678	2.38E-06
679	2.37E-06
680	2.37E-06
681	2.38E-06
682	2.38E-06
683	2.38E-06
684	2.38E-06
685	2.38E-06
686	2.38E-06
687	2.38E-06
688	2.37E-06
689	2.37E-06
690	2.31E-06
691	2.31E-06
692	2.31E-06
693	2.31E-06
694	2.31E-06
695	2.31E-06
696	2.30E-06
697	2.30E-06
698	2.30E-06
699	2.31E-06
700	2.31E-06
701	2.31E-06
702	2.30E-06
703	2.30E-06
704	2.29E-06
705	2.29E-06
706	2.30E-06
707	2.30E-06
708	2.30E-06
709	2.31E-06
710	2.31E-06
711	2.31E-06
712	2.30E-06
713	2.30E-06
714	2.31E-06
715	2.30E-06
716	2.30E-06
717	2.30E-06
718	2.30E-06
719	2.30E-06
720	2.29E-06
721	2.30E-06
722	2.29E-06
723	2.29E-06
724	2.30E-06
725	2.29E-06
726	2.29E-06
727	2.29E-06
728	2.30E-06
729	2.30E-06
730	2.30E-06
731	2.30E-06
732	2.29E-06
733	2.29E-06
734	2.30E-06
735	2.30E-06
736	2.29E-06
737	2.29E-06
738	2.30E-06
739	2.30E-06
740	2.30E-06
741	2.29E-06
742	2.29E-06
743	2.30E-06
744	2.30E-06
745	2.30E-06
746	2.30E-06
747	2.29E-06
748	2.29E-06
749	2.29E-06
750	2.29E-06
751	2.29E-06
752	2.29E-06
753	2.29E-06
754	2.29E-06
755	2.29E-06
756	2.29E-06
757	2.29E-06
758	2.29E-06
759	2.29E-06
760	2.29E-06
761	2.29E-06
762	2.29E-06
763	2.29E-06
764	2.29E-06
765	2.29E-06
766	2.29E-06
767	2.29E-06
768	2.29E-06
769	2.29E-06
770	2.29E-06
771	2.29E-06
772	2.29E-06
773	2.29E-06
774	2.29E-06
775	2.29E-06
776	2.29E-06
777	2.73E-06
778	2.73E-06
779	2.73E-06
780	2.73E-06
781	2.73E-06
782	2.73E-06
783	2.73E-06
784	2.73E-06
785	2.73E-06
786	2.73E-06
787	2.73E-06
788	2.73E-06
789	2.73E-06
790	2.73E-06
791	2.73E-06
792	2.73E-06
793	2.73E-06
794	2.73E-06
795	2.73E-06
796	2.72E-06
797	2.72E-06
798	2.72E-06
799	2.72E-06
800	2.73E-06
801	2.73E-06
802	2.73E-06
803	2.73E-06
804	2.73E-06
805	2.73E-06
806	2.73E-06
807	2.73E-06
808	2.73E-06
809	2.73E-06
810	2.73E-06
811	2.72E-06
812	2.72E-06
813	2.72E-06
814	2.72E-06
815	2.72E-06
816	2.72E-06
817	2.72E-06
818	2.72E-06
819	2.72E-06
820	2.72E-06
821	2.73E-06
822	2.73E-06
823	2.72E-06
824	2.73E-06
825	2.71E-06
826	2.71E-06
827	2.71E-06
828	2.71E-06
829	2.71E-06
830	2.71E-06
831	2.71E-06
832	2.71E-06
833	2.71E-06
834	2.71E-06
835	2.71E-06
836	2.71E-06
837	2.71E-06
838	2.71E-06
839	2.71E-06
840	2.71E-06
841	2.71E-06
842	2.71E-06
843	2.71E-06
844	2.71E-06
845	2.71E-06
846	2.71E-06
847	2.71E-06
848	2.72E-06
849	2.72E-06
850	2.71E-06
851	2.71E-06
852	2.71E-06
853	2.71E-06
854	2.71E-06
855	2.71E-06
856	2.72E-06
857	2.71E-06
858	2.72E-06
859	2.71E-06
860	2.71E-06
861	2.74E-06
862	2.73E-06
863	2.73E-06
864	2.74E-06
865	2.74E-06
866	2.72E-06
867	2.72E-06
868	2.71E-06
869	2.72E-06
870	2.71E-06
871	2.72E-06
872	2.71E-06
873	2.71E-06
874	2.71E-06
875	2.71E-06
876	2.72E-06
877	2.71E-06
878	2.71E-06
879	2.70E-06
880	2.70E-06
881	2.70E-06
882	2.70E-06
883	2.70E-06
884	2.70E-06
885	2.71E-06
886	2.70E-06
887	2.71E-06
888	2.70E-06
889	2.70E-06
890	2.70E-06
891	2.70E-06
892	2.70E-06
893	2.70E-06
894	2.70E-06
895	2.70E-06
896	2.70E-06
897	2.71E-06
898	2.71E-06
899	2.68E-06
900	2.68E-06
901	2.68E-06
902	2.68E-06
903	2.68E-06
904	2.68E-06
905	2.68E-06
906	2.68E-06
907	2.68E-06
908	2.68E-06
909	2.68E-06
910	2.68E-06
911	2.68E-06
912	2.69E-06
913	2.68E-06
914	2.68E-06
915	2.68E-06
916	2.68E-06
917	2.68E-06
918	2.68E-06
919	2.68E-06
920	2.68E-06
921	2.68E-06
922	2.68E-06
923	2.68E-06
924	2.68E-06
925	2.68E-06
926	2.68E-06
927	2.68E-06
928	2.68E-06
929	2.69E-06
930	2.70E-06
931	2.70E-06
932	2.69E-06
933	2.70E-06
934	2.69E-06
935	2.70E-06
936	2.70E-06
937	2.69E-06
938	2.70E-06
939	2.69E-06
940	2.69E-06
941	2.68E-06
942	2.68E-06
943	2.68E-06
944	2.69E-06
945	2.68E-06
946	2.68E-06
947	2.69E-06
948	2.69E-06
949	2.68E-06
950	2.69E-06
951	2.69E-06
952	2.69E-06
953	2.69E-06
954	2.69E-06
955	2.69E-06
956	2.68E-06
957	2.69E-06
958	2.68E-06
959	2.69E-06
960	2.69E-06
961	2.69E-06
962	2.69E-06
963	2.64E-06
964	2.64E-06
965	2.64E-06
966	2.63E-06
967	2.63E-06
968	2.63E-06
969	2.63E-06
970	2.63E-06
971	2.63E-06
972	2.63E-06
973	2.63E-06
974	2.63E-06
975	2.63E-06
976	2.63E-06
977	2.63E-06
978	2.63E-06
979	2.63E-06
980	2.63E-06
981	2.63E-06
982	2.63E-06
983	2.63E-06
984	2.63E-06
985	2.63E-06
986	2.63E-06
987	2.63E-06
988	2.63E-06
989	2.63E-06
990	2.63E-06
991	2.62E-06
992	2.62E-06
993	2.62E-06
994	2.62E-06
995	2.62E-06
996	2.62E-06
997	2.62E-06
998	2.62E-06
999	2.63E-06
1000	2.63E-06
